Unsupervised Learning of Object-Centric Embeddings for Cell Instance Segmentation in Microscopy Images

Segmentation of objects in microscopy images is required for many biomedical applications. We introduce object-centric embeddings (OCEs), which embed image patches such that the spatial offsets between patches cropped from the same object are preserved. Those learnt embeddings can be used to delineate individual objects and thus obtain instance segmentations. Here, we show theoretically that, under assumptions commonly found in microscopy images, OCEs can be learnt through a self-supervised task that predicts the spatial offset between image patches. Together, this forms an unsupervised cell instance segmentation method which we evaluate on nine diverse large-scale microscopy datasets. Segmentations obtained with our method lead to substantially improved results, compared to state-of-the-art baselines on six out of nine datasets, and perform on par on the remaining three datasets. If ground-truth annotations are available, our method serves as an excellent starting point for supervised training, reducing the required amount of ground-truth needed by one order of magnitude, thus substantially increasing the practical applicability of our method. Source code is available at https://github.com/funkelab/cellulus.

==> figures/oce/oce_patch_positions.csv <==
id,coloc_x,coloc_y,begin_x,end_x,begin_y,end_y,highlight,red,green,blue
0,16.211212,-2.4024963,126,150,149,173,0,1.0,0.49019607843137253,0.6823529411764706
1,-19.20372,11.511276,66,90,48,72,0,0.30196078431372547,1.0,0.5372549019607843
2,-14.793671,-16.051422,77,101,24,48,0,0.3215686274509804,0.4392156862745098,1.0
3,-18.287567,16.163116,109,133,172,196,0,0.26666666666666666,1.0,0.23921568627450981
4,-0.8452759,-16.750244,25,49,80,104,0,0.6392156862745098,0.47843137254901963,1.0
5,-22.553223,-9.544174,210,234,74,98,0,0.23921568627450981,0.6235294117647059,1.0
6,-4.611511,-6.732971,41,65,71,95,0,0.7450980392156863,0.7607843137254902,1.0
7,-4.1704865,2.1303406,36,60,55,79,0,0.8509803921568627,1.0,0.9215686274509803
8,0.29032898,16.460373,91,115,171,195,0,1.0,0.9411764705882353,0.48627450980392156
9,-5.363983,10.431564,41,65,46,70,0,0.8431372549019608,1.0,0.6352941176470588
10,23.751266,-6.0831146,119,143,158,182,0,1.0,0.23529411764705882,0.6392156862745098
11,8.699753,17.021423,80,104,172,196,0,1.0,0.7764705882352941,0.403921568627451
12,-10.626144,-9.621521,102,126,216,240,0,0.5529411764705883,0.6627450980392157,1.0
13,11.165085,1.8805237,42,66,130,154,0,1.0,0.6784313725490196,0.6470588235294118
14,-7.18425,15.549576,47,71,42,66,0,0.8,1.0,0.4666666666666667
15,22.723877,-4.375931,115,139,139,163,0,1.0,0.2784313725490196,0.596078431372549
16,-8.635345,-6.4375916,62,86,106,130,0,0.6627450980392157,0.7686274509803922,1.0
17,-9.5164795,25.340088,187,211,26,50,0,0.7764705882352941,1.0,0.1568627450980392
18,-0.02168274,-18.668213,51,75,26,50,0,0.6196078431372549,0.4196078431372549,1.0
19,7.5492706,14.325058,14,38,44,68,0,1.0,0.807843137254902,0.49411764705882355
20,-23.338379,-8.587753,69,93,70,94,0,0.22745098039215686,0.6470588235294118,1.0
21,-2.7378845,-6.9467316,187,211,72,96,0,0.788235294117647,0.7647058823529411,1.0
22,0.61883545,12.343643,146,170,121,145,0,1.0,0.9490196078431372,0.615686274509804
23,-9.36792,-1.3789673,160,184,141,165,0,0.7058823529411765,0.9098039215686274,1.0
24,11.018936,-16.90689,37,61,25,49,0,0.8274509803921568,0.37254901960784315,1.0
25,7.47171,3.3570862,133,157,133,157,0,1.0,0.803921568627451,0.7450980392156863
26,13.273178,-7.1604156,159,183,66,90,0,1.0,0.5294117647058824,0.9411764705882353
27,8.934937,-2.7021484,24,48,167,191,0,1.0,0.7098039215686275,0.8784313725490196
28,12.388214,6.7145386,22,46,152,176,0,1.0,0.6862745098039216,0.5607843137254902
29,-15.970093,-15.143768,162,186,163,187,0,0.3137254901960784,0.47058823529411764,1.0
30,12.7668,20.32428,28,52,130,154,0,1.0,0.6823529411764706,0.25098039215686274
31,11.953079,6.7820587,183,207,105,129,0,1.0,0.6980392156862745,0.5725490196078431
32,18.381302,-10.34613,155,179,70,94,0,1.0,0.3411764705882353,0.9333333333333333
33,16.584595,-3.9186249,32,56,111,135,0,1.0,0.47058823529411764,0.7333333333333333
34,7.0144043,15.27594,32,56,139,163,0,1.0,0.8156862745098039,0.4745098039215686
35,-8.428253,3.949707,133,157,80,104,0,0.7098039215686275,1.0,0.8705882352941177
36,10.020081,-22.67987,29,53,191,215,0,0.7019607843137254,0.22745098039215686,1.0
37,17.889404,-10.48642,68,92,209,233,0,1.0,0.35294117647058826,0.9529411764705882
38,-24.852844,-12.348328,91,115,15,39,0,0.13725490196078433,0.5294117647058824,1.0
39,-13.828751,13.245682,105,129,176,200,0,0.4588235294117647,1.0,0.403921568627451
40,9.042633,-21.852661,30,54,190,214,0,0.7058823529411765,0.2627450980392157,1.0
41,-19.696655,0.087005615,67,91,59,83,0,0.3843137254901961,0.8901960784313725,1.0
42,-2.5714874,-2.7051544,46,70,163,187,0,0.8823529411764706,0.9019607843137255,1.0
43,-23.340363,-12.674988,85,109,106,130,0,0.17254901960784313,0.5294117647058824,1.0
44,17.010864,13.677109,33,57,91,115,0,1.0,0.5843137254901961,0.3215686274509804
45,1.7881165,4.969391,123,147,80,104,0,1.0,0.9490196078431372,0.8352941176470589
46,-4.089081,26.555176,132,156,58,82,0,1.0,0.9882352941176471,0.16470588235294117
47,7.811798,-8.769028,165,189,69,93,0,0.9333333333333333,0.6313725490196078,1.0
48,-0.5436249,-24.618134,140,164,177,201,0,0.48627450980392156,0.23137254901960785,1.0
49,11.676437,3.8522034,105,129,90,114,0,1.0,0.6862745098039216,0.615686274509804
50,-2.9020233,9.518295,32,56,46,70,0,0.9450980392156862,1.0,0.6901960784313725
51,-6.254013,9.641327,184,208,43,67,0,0.792156862745098,1.0,0.6392156862745098
52,3.6804962,-3.919632,114,138,98,122,0,0.9725490196078431,0.8313725490196079,1.0
53,-6.2998657,8.789337,184,208,44,68,0,0.7843137254901961,1.0,0.6627450980392157
54,-2.3191833,-2.272766,126,150,94,118,0,0.8980392156862745,0.9176470588235294,1.0
55,-25.311462,0.49961853,119,143,201,225,0,0.21176470588235294,0.8666666666666667,1.0
56,6.166626,-25.591278,172,196,91,115,0,0.5882352941176471,0.1803921568627451,1.0
57,-16.301682,-18.830048,216,240,141,165,0,0.2235294117647059,0.3411764705882353,1.0
58,-10.632584,18.27533,71,95,78,102,0,0.6666666666666666,1.0,0.3411764705882353
59,9.997818,2.8584747,72,96,190,214,0,1.0,0.7254901960784313,0.6745098039215687
60,-18.625366,-18.68985,82,106,30,54,0,0.1803921568627451,0.34509803921568627,1.0
61,12.7743225,-7.5128784,20,44,170,194,0,1.0,0.5372549019607843,0.9647058823529412
62,-5.728546,2.108612,202,226,112,136,0,0.807843137254902,1.0,0.9490196078431372
63,-0.65045166,-14.5212555,50,74,128,152,0,0.6901960784313725,0.5450980392156862,1.0
64,2.7705688,2.0952148,171,195,51,75,0,1.0,0.9294117647058824,0.8901960784313725
65,-8.712006,-3.5940704,66,90,98,122,0,0.7058823529411765,0.8549019607843137,1.0
66,-2.719818,16.190216,31,55,40,64,0,1.0,0.996078431372549,0.48627450980392156
67,-2.6514282,3.5679016,148,172,131,155,0,0.9058823529411765,1.0,0.8588235294117647
68,-3.8876038,-18.700043,30,54,83,107,0,0.5294117647058824,0.403921568627451,1.0
69,-2.1016846,1.1836853,91,115,196,220,0,0.9215686274509803,1.0,0.9529411764705882
70,18.598053,10.9761505,16,40,147,171,0,1.0,0.5333333333333333,0.3254901960784314
71,-6.9081726,-23.87918,206,230,144,168,0,0.34901960784313724,0.22745098039215686,1.0
72,-8.857697,-16.341217,110,134,214,238,2,0.41568627450980394,0.6823529411764706,1.0
73,-16.28656,-2.1895447,110,134,206,230,0,0.48627450980392156,0.8549019607843137,1.0
74,10.431335,9.919952,39,63,95,119,0,1.0,0.7450980392156863,0.5490196078431373
75,-18.361694,6.643051,176,200,136,160,0,0.39215686274509803,1.0,0.8470588235294118
76,4.6765137,19.615921,120,144,65,89,0,1.0,0.8509803921568627,0.37254901960784315
77,-16.36435,22.978073,107,131,164,188,0,0.4392156862745098,1.0,0.12156862745098039
78,5.6699524,14.650742,166,190,37,61,0,1.0,0.8470588235294118,0.5098039215686274
79,10.902771,-19.931885,40,64,31,55,0,0.7686274509803922,0.29411764705882354,1.0
80,-10.967285,-11.971939,161,185,154,178,0,0.49411764705882355,0.5803921568627451,1.0
81,-24.561707,-2.4730225,217,241,71,95,0,0.23137254901960785,0.8,1.0
82,7.1052094,12.803482,75,99,180,204,0,1.0,0.8196078431372549,0.5450980392156862
83,13.612686,8.660019,106,130,82,106,0,1.0,0.6588235294117647,0.4980392156862745
84,-17.432434,17.988586,63,87,40,64,0,0.33725490196078434,1.0,0.2196078431372549
85,-3.2135773,-0.090042114,93,117,204,228,0,0.8980392156862745,0.9764705882352941,1.0
86,-5.4809875,-7.340866,192,216,72,96,0,0.7137254901960784,0.7411764705882353,1.0
87,13.394806,-7.109833,72,96,208,232,1,1.0,0.5254901960784314,0.9372549019607843
88,-10.400284,9.56134,193,217,45,69,0,0.5882352941176471,1.0,0.5607843137254902
89,-1.5861206,-3.3575745,120,144,98,122,0,0.8901960784313725,0.8823529411764706,1.0
90,0.5299072,4.3694916,126,150,80,104,0,1.0,0.9764705882352941,0.8627450980392157
91,8.807022,1.4324799,187,211,111,135,0,1.0,0.7450980392156863,0.7215686274509804
92,1.096756,-1.663208,140,164,148,172,0,0.9803921568627451,0.9372549019607843,1.0
93,16.012756,19.509521,202,226,197,221,0,1.0,0.611764705882353,0.21568627450980393
94,-21.220612,-5.9522095,145,169,95,119,0,0.3137254901960784,0.7294117647058823,1.0
95,-13.062515,2.193512,200,224,59,83,0,0.5882352941176471,0.9764705882352941,1.0
96,-23.419159,-7.904068,147,171,96,120,0,0.23137254901960785,0.6666666666666666,1.0
97,-2.5522003,18.987457,197,221,93,117,0,1.0,0.984313725490196,0.403921568627451
98,19.220093,-8.813965,154,178,68,92,0,1.0,0.3411764705882353,0.8549019607843137
99,22.154572,6.063843,218,242,156,180,0,1.0,0.39215686274509803,0.28627450980392155


==> figures/oce/overview_patch_positions.csv <==
id,coloc_x,coloc_y,begin_x,end_x,begin_y,end_y,highlight,red,green,blue
0,16.211212,-2.4024963,126,150,149,173,0,1.0,0.49019607843137253,0.6823529411764706
1,-19.20372,11.511276,66,90,48,72,0,0.30196078431372547,1.0,0.5372549019607843
2,-14.793671,-16.051422,77,101,24,48,0,0.3215686274509804,0.4392156862745098,1.0
3,-18.287567,16.163116,109,133,172,196,0,0.26666666666666666,1.0,0.23921568627450981
4,-0.8452759,-16.750244,25,49,80,104,0,0.6392156862745098,0.47843137254901963,1.0
5,-22.553223,-9.544174,210,234,74,98,0,0.23921568627450981,0.6235294117647059,1.0
6,-4.611511,-6.732971,41,65,71,95,0,0.7450980392156863,0.7607843137254902,1.0
7,-4.1704865,2.1303406,36,60,55,79,0,0.8509803921568627,1.0,0.9215686274509803
8,0.29032898,16.460373,91,115,171,195,0,1.0,0.9411764705882353,0.48627450980392156
9,-5.363983,10.431564,41,65,46,70,0,0.8431372549019608,1.0,0.6352941176470588
10,23.751266,-6.0831146,119,143,158,182,0,1.0,0.23529411764705882,0.6392156862745098
11,8.699753,17.021423,80,104,172,196,0,1.0,0.7764705882352941,0.403921568627451
12,-10.626144,-9.621521,102,126,216,240,0,0.5529411764705883,0.6627450980392157,1.0
13,11.165085,1.8805237,42,66,130,154,0,1.0,0.6784313725490196,0.6470588235294118
14,-7.18425,15.549576,47,71,42,66,0,0.8,1.0,0.4666666666666667
15,22.723877,-4.375931,115,139,139,163,0,1.0,0.2784313725490196,0.596078431372549
16,-8.635345,-6.4375916,62,86,106,130,0,0.6627450980392157,0.7686274509803922,1.0
17,-9.5164795,25.340088,187,211,26,50,0,0.7764705882352941,1.0,0.1568627450980392
18,-0.02168274,-18.668213,51,75,26,50,0,0.6196078431372549,0.4196078431372549,1.0
19,7.5492706,14.325058,14,38,44,68,0,1.0,0.807843137254902,0.49411764705882355
20,-23.338379,-8.587753,69,93,70,94,0,0.22745098039215686,0.6470588235294118,1.0
21,-2.7378845,-6.9467316,187,211,72,96,0,0.788235294117647,0.7647058823529411,1.0
22,0.61883545,12.343643,146,170,121,145,0,1.0,0.9490196078431372,0.615686274509804
23,-9.36792,-1.3789673,160,184,141,165,0,0.7058823529411765,0.9098039215686274,1.0
24,11.018936,-16.90689,37,61,25,49,0,0.8274509803921568,0.37254901960784315,1.0
25,7.47171,3.3570862,133,157,133,157,0,1.0,0.803921568627451,0.7450980392156863
26,13.273178,-7.1604156,159,183,66,90,0,1.0,0.5294117647058824,0.9411764705882353
27,8.934937,-2.7021484,24,48,167,191,0,1.0,0.7098039215686275,0.8784313725490196
28,12.388214,6.7145386,22,46,152,176,0,1.0,0.6862745098039216,0.5607843137254902
29,-15.970093,-15.143768,162,186,163,187,0,0.3137254901960784,0.47058823529411764,1.0
30,12.7668,20.32428,28,52,130,154,0,1.0,0.6823529411764706,0.25098039215686274
31,11.953079,6.7820587,183,207,105,129,0,1.0,0.6980392156862745,0.5725490196078431
32,18.381302,-10.34613,155,179,70,94,0,1.0,0.3411764705882353,0.9333333333333333
33,16.584595,-3.9186249,32,56,111,135,0,1.0,0.47058823529411764,0.7333333333333333
34,7.0144043,15.27594,32,56,139,163,0,1.0,0.8156862745098039,0.4745098039215686
35,-8.428253,3.949707,133,157,80,104,0,0.7098039215686275,1.0,0.8705882352941177
36,10.020081,-22.67987,29,53,191,215,0,0.7019607843137254,0.22745098039215686,1.0
37,17.889404,-10.48642,68,92,209,233,0,1.0,0.35294117647058826,0.9529411764705882
38,-24.852844,-12.348328,91,115,15,39,0,0.13725490196078433,0.5294117647058824,1.0
39,-13.828751,13.245682,105,129,176,200,0,0.4588235294117647,1.0,0.403921568627451
40,9.042633,-21.852661,30,54,190,214,0,0.7058823529411765,0.2627450980392157,1.0
41,-19.696655,0.087005615,67,91,59,83,0,0.3843137254901961,0.8901960784313725,1.0
42,-2.5714874,-2.7051544,46,70,163,187,0,0.8823529411764706,0.9019607843137255,1.0
43,-23.340363,-12.674988,85,109,106,130,0,0.17254901960784313,0.5294117647058824,1.0
44,17.010864,13.677109,33,57,91,115,0,1.0,0.5843137254901961,0.3215686274509804
45,1.7881165,4.969391,123,147,80,104,0,1.0,0.9490196078431372,0.8352941176470589
46,-4.089081,26.555176,132,156,58,82,0,1.0,0.9882352941176471,0.16470588235294117
47,7.811798,-8.769028,165,189,69,93,0,0.9333333333333333,0.6313725490196078,1.0
48,-0.5436249,-24.618134,140,164,177,201,0,0.48627450980392156,0.23137254901960785,1.0
49,11.676437,3.8522034,105,129,90,114,0,1.0,0.6862745098039216,0.615686274509804
50,-2.9020233,9.518295,32,56,46,70,0,0.9450980392156862,1.0,0.6901960784313725
51,-6.254013,9.641327,184,208,43,67,0,0.792156862745098,1.0,0.6392156862745098
52,3.6804962,-3.919632,114,138,98,122,0,0.9725490196078431,0.8313725490196079,1.0
53,-6.2998657,8.789337,184,208,44,68,0,0.7843137254901961,1.0,0.6627450980392157
54,-2.3191833,-2.272766,126,150,94,118,0,0.8980392156862745,0.9176470588235294,1.0
55,-25.311462,0.49961853,119,143,201,225,0,0.21176470588235294,0.8666666666666667,1.0
56,6.166626,-25.591278,172,196,91,115,0,0.5882352941176471,0.1803921568627451,1.0
57,-16.301682,-18.830048,216,240,141,165,0,0.2235294117647059,0.3411764705882353,1.0
58,-10.632584,18.27533,71,95,78,102,0,0.6666666666666666,1.0,0.3411764705882353
59,9.997818,2.8584747,72,96,190,214,0,1.0,0.7254901960784313,0.6745098039215687
60,-18.625366,-18.68985,82,106,30,54,0,0.1803921568627451,0.34509803921568627,1.0
61,12.7743225,-7.5128784,20,44,170,194,0,1.0,0.5372549019607843,0.9647058823529412
62,-5.728546,2.108612,202,226,112,136,0,0.807843137254902,1.0,0.9490196078431372
63,-0.65045166,-14.5212555,50,74,128,152,0,0.6901960784313725,0.5450980392156862,1.0
64,2.7705688,2.0952148,171,195,51,75,0,1.0,0.9294117647058824,0.8901960784313725
65,-8.712006,-3.5940704,66,90,98,122,0,0.7058823529411765,0.8549019607843137,1.0
66,-2.719818,16.190216,31,55,40,64,0,1.0,0.996078431372549,0.48627450980392156
67,-2.6514282,3.5679016,148,172,131,155,0,0.9058823529411765,1.0,0.8588235294117647
68,-3.8876038,-18.700043,30,54,83,107,0,0.5294117647058824,0.403921568627451,1.0
69,-2.1016846,1.1836853,91,115,196,220,0,0.9215686274509803,1.0,0.9529411764705882
70,18.598053,10.9761505,16,40,147,171,0,1.0,0.5333333333333333,0.3254901960784314
71,-6.9081726,-23.87918,206,230,144,168,0,0.34901960784313724,0.22745098039215686,1.0
72,-16.857697,-8.341217,110,134,214,238,2,0.41568627450980394,0.6823529411764706,1.0
73,-16.28656,-2.1895447,110,134,206,230,0,0.48627450980392156,0.8549019607843137,1.0
74,10.431335,9.919952,39,63,95,119,0,1.0,0.7450980392156863,0.5490196078431373
75,-18.361694,6.643051,176,200,136,160,0,0.39215686274509803,1.0,0.8470588235294118
76,4.6765137,19.615921,120,144,65,89,0,1.0,0.8509803921568627,0.37254901960784315
77,-16.36435,22.978073,107,131,164,188,0,0.4392156862745098,1.0,0.12156862745098039
78,5.6699524,14.650742,166,190,37,61,3,1.0,0.8470588235294118,0.5098039215686274
79,10.902771,-19.931885,40,64,31,55,0,0.7686274509803922,0.29411764705882354,1.0
80,-10.967285,-11.971939,161,185,154,178,0,0.49411764705882355,0.5803921568627451,1.0
81,-24.561707,-2.4730225,217,241,71,95,0,0.23137254901960785,0.8,1.0
82,7.1052094,12.803482,75,99,180,204,0,1.0,0.8196078431372549,0.5450980392156862
83,13.612686,8.660019,106,130,82,106,0,1.0,0.6588235294117647,0.4980392156862745
84,-17.432434,17.988586,63,87,40,64,0,0.33725490196078434,1.0,0.2196078431372549
85,-3.2135773,-0.090042114,93,117,204,228,0,0.8980392156862745,0.9764705882352941,1.0
86,-5.4809875,-7.340866,192,216,72,96,0,0.7137254901960784,0.7411764705882353,1.0
87,13.394806,-7.109833,72,96,208,232,1,1.0,0.5254901960784314,0.9372549019607843
88,-10.400284,9.56134,193,217,45,69,0,0.5882352941176471,1.0,0.5607843137254902
89,-1.5861206,-3.3575745,120,144,98,122,0,0.8901960784313725,0.8823529411764706,1.0
90,0.5299072,4.3694916,126,150,80,104,0,1.0,0.9764705882352941,0.8627450980392157
91,8.807022,1.4324799,187,211,111,135,0,1.0,0.7450980392156863,0.7215686274509804
92,1.096756,-1.663208,140,164,148,172,0,0.9803921568627451,0.9372549019607843,1.0
93,16.012756,19.509521,202,226,197,221,0,1.0,0.611764705882353,0.21568627450980393
94,-21.220612,-5.9522095,145,169,95,119,0,0.3137254901960784,0.7294117647058823,1.0
95,-13.062515,2.193512,200,224,59,83,0,0.5882352941176471,0.9764705882352941,1.0
96,-23.419159,-7.904068,147,171,96,120,0,0.23137254901960785,0.6666666666666666,1.0
97,-2.5522003,18.987457,197,221,93,117,0,1.0,0.984313725490196,0.403921568627451
98,19.220093,-8.813965,154,178,68,92,0,1.0,0.3411764705882353,0.8549019607843137
99,22.154572,6.063843,218,242,156,180,0,1.0,0.39215686274509803,0.28627450980392155


==> figures/oce_extended/fluohela/overview_patch_positions.csv <==
id,coloc_x,coloc_y,begin_x,end_x,begin_y,end_y,highlight,red,green,blue
0,10.381577,8.45546,376,392,142,158,0,1.0,0.6823529411764706,0.4745098039215686
1,13.88871,6.2833786,376,392,42,58,0,1.0,0.5490196078431373,0.403921568627451
2,5.834656,12.637375,409,425,316,332,0,1.0,0.807843137254902,0.4549019607843137
3,-19.081367,-6.301964,42,58,284,300,0,0.21568627450980393,0.6627450980392157,1.0
4,-3.3121033,18.832428,319,335,263,279,0,1.0,0.996078431372549,0.25098039215686274
5,4.92115,8.335571,185,201,174,190,0,1.0,0.8431372549019608,0.6196078431372549
6,-18.633568,13.751175,264,280,133,149,0,0.09411764705882353,1.0,0.21568627450980393
7,8.669945,0.11843109,261,277,114,130,0,1.0,0.6627450980392157,0.6588235294117647
8,-11.029991,-4.2350388,491,507,490,506,0,0.5372549019607843,0.7843137254901961,1.0
9,-3.1552353,12.862839,116,132,51,67,0,0.9490196078431372,1.0,0.4823529411764706
10,3.7676392,11.336388,487,503,48,64,0,1.0,0.8666666666666667,0.5333333333333333
11,1.0609894,2.724121,121,137,123,139,0,1.0,0.9607843137254902,0.8823529411764706
12,-0.8278885,-2.5238953,238,254,259,275,0,0.9098039215686274,0.8941176470588236,1.0
13,-9.490547,10.548553,616,632,271,287,0,0.5568627450980392,1.0,0.44313725490196076
14,-7.391876,-9.615723,55,71,609,625,0,0.5254901960784314,0.5764705882352941,1.0
15,-15.838402,1.1973877,260,276,44,60,0,0.3803921568627451,0.9215686274509803,1.0
16,-11.913956,-10.323898,542,558,240,256,0,0.3843137254901961,0.5450980392156862,1.0
17,1.5963211,-2.9225159,150,166,488,504,0,0.9568627450980393,0.8666666666666667,1.0
18,-14.084747,11.249733,35,51,261,277,0,0.29411764705882354,1.0,0.3333333333333333
19,-0.722435,18.543869,520,536,523,539,0,1.0,0.9411764705882353,0.27450980392156865
20,-2.8867111,-1.6361618,67,83,320,336,0,0.8705882352941177,0.9215686274509803,1.0
21,5.843918,-2.1029053,512,528,18,34,0,1.0,0.7568627450980392,0.9176470588235294
22,-8.370575,1.7654724,325,341,200,216,0,0.6627450980392157,0.9921568627450981,1.0
23,-3.5698776,7.807251,288,304,491,507,0,0.8745098039215686,1.0,0.6627450980392157
24,-3.4035492,6.3649445,37,53,392,408,0,0.8705882352941177,1.0,0.7176470588235294
25,-5.1162415,17.222107,470,486,319,335,0,0.8862745098039215,1.0,0.2980392156862745
26,11.27803,12.8018265,573,589,195,211,0,1.0,0.6549019607843137,0.3333333333333333
27,-14.025299,0.921196,260,276,256,272,0,0.45098039215686275,0.9254901960784314,1.0
28,-0.3827896,-12.020012,70,86,387,403,0,0.6823529411764706,0.5294117647058824,1.0
29,-17.16748,12.9133835,99,115,133,149,0,0.1607843137254902,1.0,0.2549019607843137
30,-2.234787,-14.064674,603,619,121,137,0,0.5764705882352941,0.44313725490196076,1.0
31,8.582985,-7.6296616,567,583,439,455,0,0.9529411764705882,0.5490196078431373,1.0
32,-19.947914,8.076889,553,569,126,142,0,0.1607843137254902,1.0,0.7215686274509804
33,-0.97221375,14.845169,146,162,416,432,0,1.0,0.9607843137254902,0.4196078431372549
34,-1.0635147,2.2878342,34,50,397,413,0,0.9607843137254902,1.0,0.8980392156862745
35,-16.776894,-2.840622,95,111,304,320,0,0.3333333333333333,0.792156862745098,1.0
36,2.1891785,7.924446,283,299,64,80,0,1.0,0.9176470588235294,0.6784313725490196
37,-4.62368,-0.6673584,208,224,536,552,0,0.8156862745098039,0.9450980392156862,1.0
38,-15.732063,9.211647,17,33,664,680,0,0.28627450980392155,1.0,0.5411764705882353
39,-14.2314,-3.2889328,575,591,156,172,0,0.42745098039215684,0.796078431372549,1.0
40,6.3859406,-10.142853,260,276,438,454,3,0.8666666666666667,0.5294117647058824,1.0
41,-3.196518,9.091194,127,143,104,120,0,0.9098039215686274,1.0,0.6235294117647059
42,-11.36972,-13.396957,155,171,335,351,0,0.3137254901960784,0.4117647058823529,1.0
43,-2.1614914,-7.449272,436,452,419,435,0,0.7450980392156863,0.6941176470588235,1.0
44,10.95491,3.4714966,514,530,233,249,0,1.0,0.6274509803921569,0.5490196078431373
45,-0.26895905,18.275963,666,682,93,109,0,1.0,0.9333333333333333,0.28627450980392155
46,-9.394165,11.325661,149,165,67,83,0,0.5725490196078431,1.0,0.4235294117647059
47,5.0932846,8.491104,451,467,267,283,0,1.0,0.8392156862745098,0.611764705882353
48,-3.0054398,4.3970947,304,320,331,347,0,0.8705882352941177,1.0,0.792156862745098
49,-10.054192,-2.9786606,244,260,105,121,0,0.5882352941176471,0.8313725490196079,1.0
50,0.17655945,2.8319855,19,35,272,288,0,1.0,0.984313725490196,0.8862745098039215
51,-0.67173004,4.856598,532,548,131,147,0,1.0,0.9921568627450981,0.807843137254902
52,5.4698334,8.8300705,32,48,440,456,0,1.0,0.8274509803921568,0.592156862745098
53,11.3090515,8.346672,540,556,319,335,0,1.0,0.6509803921568628,0.45098039215686275
54,-6.774063,-1.5009384,41,57,529,545,0,0.7294117647058823,0.9019607843137255,1.0
55,7.895294,-1.2847977,380,396,423,439,0,1.0,0.6862745098039216,0.8117647058823529
56,-17.252785,-0.27359772,332,348,203,219,0,0.3254901960784314,0.8666666666666667,1.0
57,4.4356995,-5.0114365,385,401,429,445,0,0.9529411764705882,0.7372549019607844,1.0
58,1.9028168,-7.333679,155,171,411,427,0,0.8549019607843137,0.7019607843137254,1.0
59,-7.714218,7.642723,195,211,251,267,0,0.6235294117647059,1.0,0.5764705882352941
60,-10.602394,-10.494247,632,648,306,322,0,0.41568627450980394,0.5372549019607843,1.0
61,1.855217,17.689919,664,680,95,111,0,1.0,0.8862745098039215,0.3058823529411765
62,12.7495575,-1.7111893,571,587,211,227,0,1.0,0.4980392156862745,0.6745098039215687
63,-10.267174,-3.203949,494,510,660,676,0,0.5803921568627451,0.8235294117647058,1.0
64,-9.620895,-10.590988,664,680,283,299,0,0.4392156862745098,0.5333333333333333,1.0
65,3.9698105,12.546539,160,176,204,220,0,1.0,0.8549019607843137,0.48627450980392156
66,-9.176361,4.6165695,602,618,539,555,0,0.596078431372549,1.0,0.796078431372549
67,-10.624924,7.354088,233,249,439,455,0,0.49411764705882355,1.0,0.592156862745098
68,7.1528473,-4.1874466,353,369,310,326,0,1.0,0.6745098039215687,0.9725490196078431
69,2.9418106,-3.3190918,181,197,260,276,0,0.9686274509803922,0.8235294117647058,1.0
70,-1.4138565,19.127693,347,363,370,386,0,1.0,0.9529411764705882,0.25098039215686274
71,11.034302,11.080231,526,542,78,94,0,1.0,0.6627450980392157,0.38823529411764707
72,0.21037292,7.17968,456,472,268,284,0,1.0,0.9647058823529412,0.7176470588235294
73,-4.3055496,-3.8929062,400,416,51,67,0,0.7725490196078432,0.8274509803921568,1.0
74,-6.1076126,1.7204514,630,646,358,374,0,0.7490196078431373,1.0,0.9764705882352941
75,-13.517212,10.878334,490,506,466,482,0,0.3215686274509804,1.0,0.35294117647058826
76,3.8965912,9.341942,590,606,307,323,0,1.0,0.8705882352941177,0.6039215686274509
77,-7.8472366,11.956398,110,126,90,106,0,0.6745098039215687,1.0,0.4392156862745098
78,2.6012192,8.902847,418,434,252,268,0,1.0,0.9019607843137255,0.6352941176470588
79,-11.3353195,-12.843651,20,36,358,374,0,0.32941176470588235,0.43529411764705883,1.0
80,8.1909485,3.4680939,49,65,254,270,0,1.0,0.7294117647058823,0.6509803921568628
81,-8.549889,4.2262955,130,146,600,616,0,0.6274509803921569,1.0,0.8156862745098039
82,-16.234077,8.085136,81,97,459,475,0,0.2901960784313726,1.0,0.6470588235294118
83,-2.0233307,19.258095,403,419,535,551,0,1.0,0.9686274509803922,0.24313725490196078
84,-19.384644,-0.74057007,143,159,179,195,0,0.24313725490196078,0.8392156862745098,1.0
85,-10.4646,1.1244888,373,389,304,320,0,0.5882352941176471,0.9568627450980393,1.0
86,-0.805336,4.0401382,281,297,174,190,0,0.9921568627450981,1.0,0.8392156862745098
87,4.247513,0.98467255,484,500,285,301,0,1.0,0.8509803921568627,0.8274509803921568
88,-2.9786072,5.900284,172,188,668,684,0,0.8901960784313725,1.0,0.7411764705882353
89,-5.249794,-15.093407,100,116,302,318,2,0.45098039215686275,0.3764705882352941,1.0
90,5.9184875,13.346901,440,456,497,513,0,1.0,0.803921568627451,0.42745098039215684
91,6.840271,-7.563011,190,206,464,480,0,0.9294117647058824,0.6,1.0
92,-5.5289536,10.486313,154,170,420,436,0,0.792156862745098,1.0,0.5372549019607843
93,-5.538925,10.452309,25,41,260,276,0,0.792156862745098,1.0,0.5372549019607843
94,12.885429,10.834442,359,375,172,188,0,1.0,0.6039215686274509,0.3411764705882353
95,2.8619308,-5.7516327,145,161,615,631,0,0.9098039215686274,0.7490196078431373,1.0
96,4.140732,17.937553,417,433,591,607,1,1.0,0.8313725490196079,0.2823529411764706
97,-17.299545,12.222908,372,388,119,135,0,0.17254901960784313,1.0,0.3176470588235294
98,-0.73226166,0.42235565,563,579,68,84,0,0.9647058823529412,1.0,0.9764705882352941
99,-17.3684,7.7239227,576,592,140,156,0,0.25882352941176473,1.0,0.7019607843137254


==> figures/oce_extended/hsc/overview_patch_positions.csv <==
id,coloc_x,coloc_y,begin_x,end_x,begin_y,end_y,highlight,red,green,blue
0,-3.6203232,4.677658,196,212,672,688,0,0.7450980392156863,1.0,0.6313725490196078
1,0.5399246,5.4256973,145,161,300,316,0,1.0,0.9450980392156862,0.6627450980392157
2,-5.141617,0.54599,683,699,37,53,0,0.6784313725490196,0.9647058823529412,1.0
3,-3.828949,-5.1633606,230,246,758,774,0,0.6,0.6392156862745098,1.0
4,0.5300369,6.3982086,84,100,445,461,0,1.0,0.9411764705882353,0.6
5,6.448738,3.6478195,132,148,423,439,0,1.0,0.6745098039215687,0.5411764705882353
6,3.8218155,-1.2803192,141,157,408,424,0,1.0,0.7490196078431373,0.9058823529411765
7,4.625374,2.9461136,145,161,334,350,0,1.0,0.7686274509803922,0.6588235294117647
8,-3.2817764,-1.454773,229,245,754,770,0,0.7764705882352941,0.8862745098039215,1.0
9,-1.9263458,-0.44304657,157,173,289,305,0,0.8745098039215686,0.9529411764705882,1.0
10,0.57315063,5.7327805,142,158,706,722,0,1.0,0.9411764705882353,0.6431372549019608
11,0.25659943,-5.659912,261,277,757,773,0,0.7803921568627451,0.6470588235294118,1.0
12,-4.397835,1.5890503,178,194,603,619,0,0.7098039215686275,1.0,0.9254901960784314
13,-1.7959137,-4.8389664,906,922,267,283,0,0.7137254901960784,0.6784313725490196,1.0
14,1.0630112,2.3924255,153,169,637,653,0,1.0,0.9411764705882353,0.8352941176470589
15,-5.4284286,-8.375168,126,142,530,546,0,0.3803921568627451,0.40784313725490196,1.0
16,-5.9661255,-3.158989,21,37,66,82,0,0.5803921568627451,0.7647058823529411,1.0
17,2.028389,-4.417824,435,451,57,73,0,0.8862745098039215,0.6980392156862745,1.0
18,-3.2029648,-5.6312866,177,193,277,293,0,0.6,0.596078431372549,1.0
19,2.414093,2.519165,144,160,405,421,0,1.0,0.8823529411764706,0.7843137254901961
20,-6.566284,1.8916397,92,108,415,431,0,0.5764705882352941,1.0,0.9529411764705882
21,3.0371323,-3.9789276,133,149,577,593,0,0.9294117647058824,0.6901960784313725,1.0
22,1.4930344,-3.3205872,153,169,645,661,0,0.9137254901960784,0.7725490196078432,1.0
23,-6.7893295,-7.9096146,727,743,39,55,0,0.35294117647058826,0.45098039215686275,1.0
24,0.24775696,5.0163574,119,135,615,631,0,1.0,0.9568627450980393,0.6862745098039216
25,5.7581177,-3.923912,103,119,391,407,0,0.9921568627450981,0.5686274509803921,1.0
26,2.1296158,-5.902382,233,249,737,753,0,0.8313725490196079,0.611764705882353,1.0
27,5.073471,-3.2877426,187,203,681,697,0,1.0,0.6235294117647059,0.996078431372549
28,-1.4105682,0.8483429,899,915,727,743,0,0.8980392156862745,1.0,0.9294117647058824
29,3.5795593,3.0538788,131,147,603,619,0,1.0,0.8235294117647058,0.7058823529411765
30,2.4573135,6.4040146,96,112,529,545,0,1.0,0.8666666666666667,0.5725490196078431
31,4.9148636,-2.6475067,162,178,406,422,0,1.0,0.6549019607843137,0.9568627450980393
32,2.343979,8.421288,125,141,546,562,0,1.0,0.8588235294117647,0.4588235294117647
33,0.25218964,3.4990768,154,170,636,652,0,1.0,0.9686274509803922,0.7803921568627451
34,-1.6003342,-4.327011,48,64,447,463,0,0.7450980392156863,0.7137254901960784,1.0
35,-7.0517273,2.155426,288,304,842,858,0,0.5411764705882353,1.0,0.9333333333333333
36,-2.3851166,3.2815247,507,523,920,936,0,0.8352941176470589,1.0,0.7490196078431373
37,-5.079445,-3.006569,128,144,13,29,0,0.6313725490196078,0.7803921568627451,1.0
38,1.8808136,-2.8551025,187,203,773,789,0,0.9411764705882353,0.788235294117647,1.0
39,3.0621033,4.8974915,263,279,835,851,0,1.0,0.8470588235294118,0.6392156862745098
40,-5.181488,3.7349014,172,188,355,371,3,0.6039215686274509,1.0,0.6666666666666666
41,-3.1897354,-0.09429932,886,902,725,741,0,0.8,0.9568627450980393,1.0
42,-1.4157486,-2.3358002,179,195,530,546,0,0.8274509803921568,0.8313725490196079,1.0
43,-7.6046753,-4.3252106,110,126,484,500,0,0.4588235294117647,0.6823529411764706,1.0
44,-1.1829071,3.974594,165,181,446,462,0,0.9568627450980393,1.0,0.7411764705882353
45,-2.1552658,4.3816757,106,122,352,368,0,0.8745098039215686,1.0,0.6980392156862745
46,2.625229,3.256157,142,158,403,419,0,1.0,0.8705882352941177,0.7411764705882353
47,3.2546997,-1.0788422,235,251,777,793,0,1.0,0.7843137254901961,0.9176470588235294
48,-3.5792236,-1.2196808,151,167,482,498,0,0.7647058823529411,0.8980392156862745,1.0
49,-0.146492,-0.19332886,135,151,289,305,0,0.984313725490196,0.984313725490196,1.0
50,7.7737045,0.042503357,157,173,276,292,0,1.0,0.5176470588235295,0.5176470588235295
51,5.993454,2.6377563,172,188,507,523,0,1.0,0.6901960784313725,0.592156862745098
52,-4.2433395,6.127907,140,156,282,298,0,0.7137254901960784,1.0,0.5372549019607843
53,2.6312408,-0.20690918,189,205,495,511,0,1.0,0.8352941176470589,0.8823529411764706
54,-3.426941,-3.6505203,367,383,906,922,0,0.6901960784313725,0.7450980392156863,1.0
55,-4.7349625,-0.55968475,88,104,486,502,0,0.7019607843137254,0.9176470588235294,1.0
56,2.9009705,-1.8851395,172,188,646,662,0,1.0,0.7843137254901961,0.996078431372549
57,3.9455261,-5.9466095,117,133,437,453,0,0.8784313725490196,0.5568627450980392,1.0
58,1.335083,1.2319336,265,281,838,854,0,1.0,0.9333333333333333,0.8862745098039215
59,-0.9519501,-2.9572754,223,239,105,121,0,0.8313725490196079,0.807843137254902,1.0
60,6.1685715,3.4219894,218,234,749,765,0,1.0,0.6901960784313725,0.5607843137254902
61,-2.3345032,-0.74191284,43,59,552,568,0,0.8470588235294118,0.9333333333333333,1.0
62,-1.7574081,6.2694397,101,117,597,613,0,0.9411764705882353,1.0,0.596078431372549
63,-8.801338,0.5841751,148,164,317,333,0,0.45098039215686275,0.9294117647058824,1.0
64,4.186325,-2.1187515,55,71,507,523,0,1.0,0.7098039215686275,0.9529411764705882
65,4.9275208,5.552643,155,171,247,263,0,1.0,0.7607843137254902,0.5372549019607843
66,-6.1830597,-1.7709808,123,139,608,624,0,0.6,0.8392156862745098,1.0
67,4.8141327,1.4640503,123,139,456,472,0,1.0,0.7411764705882353,0.6862745098039216
68,-1.4392853,1.3715744,319,335,883,899,0,0.8862745098039215,1.0,0.8745098039215686
69,-5.3777084,5.083046,217,233,664,680,0,0.5803921568627451,1.0,0.5411764705882353
70,-4.4287186,1.3120422,164,180,657,673,0,0.7137254901960784,1.0,0.9647058823529412
71,-1.6433868,-1.9721146,926,942,968,984,0,0.8392156862745098,0.8627450980392157,1.0
72,-6.9198303,-3.2532806,410,426,917,933,0,0.5254901960784314,0.7490196078431373,1.0
73,-6.2909393,0.132164,120,136,497,513,0,0.6078431372549019,0.9333333333333333,1.0
74,1.1311111,3.6236649,138,154,627,643,0,1.0,0.9333333333333333,0.7647058823529411
75,2.5028152,2.3144073,122,138,385,401,0,1.0,0.8784313725490196,0.788235294117647
76,3.2009583,-3.0687637,150,166,730,746,0,0.9647058823529412,0.7254901960784313,1.0
77,-0.42090607,-6.6387177,318,334,154,170,0,0.7098039215686275,0.5882352941176471,1.0
78,1.3676682,-3.645424,263,279,109,125,0,0.8980392156862745,0.7568627450980392,1.0
79,4.4128876,1.7040405,182,198,691,707,0,1.0,0.7686274509803922,0.7058823529411765
80,1.385231,-7.900543,185,201,411,427,0,0.7294117647058823,0.5019607843137255,1.0
81,0.20394897,0.3221588,201,217,786,802,0,1.0,0.9882352941176471,0.9725490196078431
82,-4.3473053,0.09446716,168,184,453,469,0,0.7294117647058823,0.9529411764705882,1.0
83,-0.59316254,3.6328888,161,177,251,267,0,1.0,0.996078431372549,0.7686274509803922
84,-1.0534363,-0.8419342,598,614,912,928,0,0.9137254901960784,0.9372549019607843,1.0
85,0.08959198,5.06089,103,119,415,431,0,1.0,0.9647058823529412,0.6862745098039216
86,-1.6659393,3.9477081,505,521,919,935,0,0.9137254901960784,1.0,0.7333333333333333
87,6.936226,4.9787903,166,182,287,303,0,1.0,0.6588235294117647,0.47058823529411764
88,-3.4551392,-0.29764557,185,201,507,523,0,0.7843137254901961,0.9450980392156862,1.0
89,6.620529,0.5372391,908,924,446,462,2,1.0,0.6078431372549019,0.5882352941176471
90,5.8156204,0.5966034,186,202,548,564,0,1.0,0.6588235294117647,0.6352941176470588
91,0.28718567,-2.8782654,124,140,670,686,0,0.8941176470588236,0.8196078431372549,1.0
92,-1.3622437,1.6740265,662,678,890,906,0,0.9019607843137255,1.0,0.8627450980392157
93,5.11071,0.6481552,108,124,499,515,0,1.0,0.7019607843137254,0.6784313725490196
94,-5.576042,0.3391571,172,188,358,374,0,0.6509803921568628,0.9529411764705882,1.0
95,0.3933258,-2.5161362,94,110,502,518,0,0.9098039215686274,0.8392156862745098,1.0
96,3.9493866,2.2754974,143,159,493,509,1,1.0,0.8,0.7176470588235294
97,3.269989,1.1196976,164,180,399,415,0,1.0,0.8235294117647058,0.7843137254901961
98,4.3073807,4.8627014,153,169,700,716,0,1.0,0.792156862745098,0.596078431372549
99,-4.853363,4.6860123,114,130,439,455,0,0.6235294117647059,1.0,0.5803921568627451


==> figures/oce_extended/hu7/overview_patch_positions.csv <==
id,coloc_x,coloc_y,begin_x,end_x,begin_y,end_y,highlight,red,green,blue
0,-6.751648,-2.6838531,496,528,247,279,0,0.8509803921568627,0.9294117647058824,1.0
1,-9.119675,2.39328,829,861,155,187,0,0.807843137254902,1.0,0.9882352941176471
2,12.944519,-20.390213,530,562,460,492,0,0.8588235294117647,0.5058823529411764,1.0
3,13.139603,4.2833405,531,563,413,445,0,1.0,0.7686274509803922,0.7176470588235294
4,-12.727463,-12.811737,631,663,386,418,0,0.6313725490196078,0.7058823529411765,1.0
5,-6.1814117,-32.067993,231,263,292,324,0,0.47843137254901963,0.3333333333333333,1.0
6,-7.4454956,-1.5990753,816,848,236,268,0,0.8431372549019608,0.9450980392156862,1.0
7,-6.342697,-3.4481506,796,828,806,838,0,0.8509803921568627,0.9137254901960784,1.0
8,3.9356232,2.133606,487,519,221,253,0,1.0,0.9333333333333333,0.9058823529411765
9,12.837265,2.442749,791,823,902,934,0,1.0,0.7607843137254902,0.7333333333333333
10,-15.982712,5.0038757,966,998,683,715,0,0.6588235294117647,1.0,0.9450980392156862
11,-31.130096,7.73407,617,649,162,194,0,0.34509803921568627,1.0,0.984313725490196
12,5.243408,-2.0977173,725,757,160,192,0,1.0,0.8823529411764706,0.9647058823529412
13,-15.36644,5.7377014,244,276,228,260,0,0.6627450980392157,1.0,0.9098039215686274
14,-11.105484,-9.477081,628,660,381,413,0,0.7019607843137254,0.7803921568627451,1.0
15,-4.9531555,-20.373322,620,652,397,429,0,0.6509803921568628,0.5725490196078431,1.0
16,-17.449936,10.942947,775,807,751,783,0,0.5803921568627451,1.0,0.7019607843137254
17,-8.860825,-23.80336,911,943,915,947,0,0.5372549019607843,0.4823529411764706,1.0
18,-16.215591,10.854141,602,634,157,189,0,0.6,1.0,0.6901960784313725
19,-5.2380676,11.065277,76,108,843,875,0,0.9019607843137255,1.0,0.7490196078431373
20,16.458618,-15.653687,464,496,363,395,0,0.9411764705882353,0.5372549019607843,1.0
21,6.5224,-0.5484772,917,949,805,837,0,1.0,0.8666666666666667,0.9019607843137255
22,14.403534,-0.6987457,395,427,682,714,0,1.0,0.7058823529411765,0.7725490196078432
23,-1.699997,-7.669464,618,650,383,415,0,0.8705882352941177,0.8392156862745098,1.0
24,-20.16948,-6.466446,685,717,703,735,0,0.5647058823529412,0.8156862745098039,1.0
25,8.077911,11.963089,27,59,901,933,0,1.0,0.8666666666666667,0.7058823529411765
26,9.135727,-13.66124,443,475,466,498,0,0.9098039215686274,0.6627450980392157,1.0
27,-9.142258,11.593964,791,823,132,164,0,0.7843137254901961,1.0,0.6980392156862745
28,-28.294998,14.285568,519,551,325,357,0,0.35294117647058826,1.0,0.6705882352941176
29,10.973999,6.472702,653,685,684,716,0,1.0,0.8196078431372549,0.7372549019607844
30,15.695389,-15.1957245,679,711,575,607,0,0.9411764705882353,0.5529411764705883,1.0
31,-27.169601,-7.53627,515,547,465,497,0,0.4235294117647059,0.7725490196078432,1.0
32,9.410843,-7.357025,549,581,320,352,0,0.984313725490196,0.7529411764705882,1.0
33,-15.354279,-25.179398,408,440,378,410,0,0.396078431372549,0.40784313725490196,1.0
34,-15.673172,-7.7590485,712,744,571,603,0,0.6431372549019608,0.803921568627451,1.0
35,-23.979172,2.766449,527,559,236,268,0,0.5058823529411764,0.9529411764705882,1.0
36,-23.420395,5.355118,261,293,227,259,0,0.5098039215686274,0.996078431372549,1.0
37,-29.160507,-32.049576,656,688,621,653,0,0.11372549019607843,0.26666666666666666,1.0
38,-12.404221,4.6745605,238,270,231,263,0,0.7294117647058823,1.0,0.9254901960784314
39,-24.913544,-21.823868,419,451,595,627,0,0.3215686274509804,0.4980392156862745,1.0
40,-12.279343,-3.9222107,640,672,579,611,3,0.7372549019607844,0.8862745098039215,1.0
41,-30.165268,-6.353592,849,881,917,949,0,0.3686274509803922,0.7843137254901961,1.0
42,-19.456955,8.920227,498,530,442,474,0,0.5607843137254902,1.0,0.8117647058823529
43,-18.1371,-11.098358,858,890,173,205,0,0.5647058823529412,0.7333333333333333,1.0
44,-35.09384,-5.1019135,622,654,711,743,0,0.27450980392156865,0.788235294117647,1.0
45,-11.220642,5.15036,804,836,793,825,0,0.7450980392156863,1.0,0.8901960784313725
46,3.3550262,-20.63649,481,513,267,299,0,0.7647058823529411,0.5725490196078431,1.0
47,4.0010376,-9.295853,711,743,618,650,0,0.9176470588235294,0.792156862745098,1.0
48,0.96546936,10.392059,491,523,212,244,0,1.0,0.9647058823529412,0.7843137254901961
49,6.0534515,-9.681412,913,945,818,850,0,0.9333333333333333,0.7647058823529411,1.0
50,-8.382141,5.3747864,961,993,496,528,0,0.796078431372549,1.0,0.8509803921568627
51,-31.105057,-12.6577,592,624,963,995,0,0.3137254901960784,0.6705882352941176,1.0
52,-15.716217,-3.323822,600,632,937,969,0,0.6705882352941176,0.8862745098039215,1.0
53,-27.85878,-14.232117,747,779,597,629,0,0.3607843137254902,0.6470588235294118,1.0
54,-12.5937195,3.0885162,911,943,884,916,0,0.7333333333333333,1.0,0.9921568627450981
55,-29.590042,-28.366776,593,625,357,389,0,0.16470588235294117,0.34901960784313724,1.0
56,3.0876923,15.380447,489,521,203,235,0,1.0,0.9294117647058824,0.6784313725490196
57,-22.521622,-2.1356964,595,627,176,208,0,0.5372549019607843,0.8823529411764706,1.0
58,-3.8327637,-17.500443,388,420,392,424,0,0.7058823529411765,0.6313725490196078,1.0
59,4.008774,-29.296814,452,484,487,519,0,0.6588235294117647,0.396078431372549,1.0
60,-3.2092896,8.794189,498,530,213,245,0,0.9490196078431372,1.0,0.807843137254902
61,-23.112396,-22.859924,654,686,397,429,0,0.33725490196078434,0.4745098039215686,1.0
62,11.238541,1.9469452,468,500,235,267,0,1.0,0.788235294117647,0.7647058823529411
63,-26.61467,-13.328186,743,775,621,653,0,0.39215686274509803,0.6666666666666666,1.0
64,-6.851593,-28.82315,552,584,465,497,0,0.5098039215686274,0.396078431372549,1.0
65,0.93385315,-2.7841797,742,774,706,738,0,0.9725490196078431,0.9372549019607843,1.0
66,9.885834,-15.365662,598,630,601,633,0,0.8941176470588236,0.6274509803921569,1.0
67,16.39296,9.206329,351,383,329,361,0,1.0,0.7254901960784313,0.615686274509804
68,16.610428,-16.774063,592,624,607,639,0,0.9294117647058824,0.5176470588235295,1.0
69,18.567352,-3.1012726,585,617,591,623,0,1.0,0.615686274509804,0.7686274509803922
70,-0.09150696,-32.147934,564,596,372,404,0,0.5686274509803921,0.34509803921568627,1.0
71,2.9543304,-18.274124,546,578,446,478,0,0.792156862745098,0.6196078431372549,1.0
72,-3.180008,20.962555,246,278,205,237,0,1.0,0.9921568627450981,0.5647058823529412
73,-14.807175,2.3990784,607,639,924,956,0,0.6941176470588235,0.9803921568627451,1.0
74,-27.920425,-5.008667,429,461,338,370,0,0.4196078431372549,0.8156862745098039,1.0
75,-21.502045,6.810898,958,990,790,822,0,0.5372549019607843,1.0,0.9254901960784314
76,-11.372055,14.678101,481,513,413,445,0,0.7372549019607844,1.0,0.6196078431372549
77,-8.1688385,-8.987854,573,605,329,361,0,0.7490196078431373,0.792156862745098,1.0
78,-15.303726,-13.173096,677,709,713,745,0,0.5882352941176471,0.6941176470588235,1.0
79,-27.918564,-28.045547,659,691,620,652,0,0.19215686274509805,0.3568627450980392,1.0
80,-26.700409,-24.530502,571,603,451,483,0,0.25882352941176473,0.43529411764705883,1.0
81,4.378128,-22.193588,780,812,829,861,0,0.7568627450980392,0.5372549019607843,1.0
82,-17.70987,-14.635834,642,674,382,414,0,0.5294117647058824,0.6627450980392157,1.0
83,-16.181473,8.81427,421,453,558,590,0,0.6235294117647059,1.0,0.7843137254901961
84,-12.248962,-19.829544,845,877,186,218,0,0.5215686274509804,0.5333333333333333,1.0
85,2.8973846,19.960846,543,575,393,425,0,1.0,0.9215686274509803,0.5882352941176471
86,2.779358,-10.511246,786,818,162,194,0,0.8901960784313725,0.7764705882352941,1.0
87,-17.968674,6.990509,724,756,548,580,0,0.6039215686274509,1.0,0.8823529411764706
88,-6.1340485,4.270279,534,566,664,696,0,0.8470588235294118,1.0,0.8745098039215686
89,12.261276,2.2937317,438,470,448,480,2,1.0,0.7725490196078432,0.7450980392156863
90,-18.554,-8.3081665,594,626,199,231,0,0.5843137254901961,0.788235294117647,1.0
91,-22.697739,1.0636902,671,703,373,405,0,0.5333333333333333,0.9294117647058824,1.0
92,16.855072,4.5423584,869,901,866,898,0,1.0,0.6980392156862745,0.6431372549019608
93,-25.197662,9.447296,746,778,547,579,0,0.45098039215686275,1.0,0.8509803921568627
94,-16.1884,-17.218826,516,548,375,407,0,0.5176470588235295,0.6039215686274509,1.0
95,-21.882736,17.060333,508,540,745,777,0,0.43137254901960786,1.0,0.4745098039215686
96,-0.3352661,15.5915985,686,718,657,689,1,1.0,0.9686274509803922,0.6823529411764706
97,-4.026123,-16.68396,951,983,710,742,0,0.7137254901960784,0.6470588235294118,1.0
98,-11.433609,15.166733,573,605,297,329,0,0.7372549019607844,1.0,0.611764705882353
99,8.323334,6.967697,443,475,443,475,0,1.0,0.8666666666666667,0.7764705882352941


==> figures/oce_extended/psc/overview_patch_positions.csv <==
id,coloc_x,coloc_y,begin_x,end_x,begin_y,end_y,highlight,red,green,blue
0,-2.6634903,4.208851,653,661,377,385,0,0.7568627450980392,1.0,0.5647058823529412
1,-1.383728,-1.5945358,153,161,77,85,0,0.8156862745098039,0.8431372549019608,1.0
2,-2.210266,6.9683685,416,424,20,28,0,0.8784313725490196,1.0,0.36470588235294116
3,-6.812027,-0.84845734,186,194,431,439,0,0.403921568627451,0.8352941176470589,1.0
4,-0.5696602,5.198612,68,76,150,158,0,1.0,0.9803921568627451,0.5450980392156862
5,-1.6405754,1.7039642,259,267,139,147,0,0.8235294117647058,1.0,0.792156862745098
6,-0.23560333,0.7870712,389,397,126,134,0,0.9882352941176471,1.0,0.9254901960784314
7,-4.136139,4.1668053,451,459,95,103,0,0.5568627450980392,1.0,0.49019607843137253
8,-8.131363,3.261013,357,365,429,437,0,0.23921568627450981,1.0,0.7529411764705882
9,-2.8299637,4.871582,153,161,71,79,0,0.7529411764705882,1.0,0.5098039215686274
10,-4.0225296,-1.2768593,216,224,402,410,0,0.6313725490196078,0.8431372549019608,1.0
11,-2.1905937,2.5808372,116,124,431,439,0,0.7764705882352941,1.0,0.7058823529411765
12,-1.3708038,-2.4815636,532,540,531,539,0,0.7568627450980392,0.7529411764705882,1.0
13,-4.268715,4.8862953,435,443,325,333,0,0.5607843137254902,1.0,0.43529411764705883
14,0.11274338,6.8934097,46,54,56,64,0,1.0,0.9333333333333333,0.4
15,0.14073181,1.39151,158,166,345,353,0,1.0,0.9803921568627451,0.8784313725490196
16,-5.0153885,1.7856979,517,525,261,269,0,0.5372549019607843,1.0,0.8901960784313725
17,-5.176712,1.2571869,482,490,22,30,0,0.5372549019607843,1.0,0.9921568627450981
18,-7.1076126,4.0103874,22,30,22,30,0,0.2901960784313726,1.0,0.5686274509803921
19,-2.712593,1.0416603,199,207,62,70,0,0.7450980392156863,1.0,0.9254901960784314
20,-0.95257187,1.8467102,565,573,124,132,0,0.9215686274509803,1.0,0.8196078431372549
21,-1.4519463,-0.8619232,396,404,131,139,0,0.8509803921568627,0.9098039215686274,1.0
22,-2.4312134,2.5306702,347,355,295,303,0,0.7411764705882353,1.0,0.6941176470588235
23,-2.1505203,6.2388077,310,318,355,363,0,0.8705882352941177,1.0,0.42745098039215684
24,-4.5139313,-0.94770813,514,522,20,28,0,0.6,0.8627450980392157,1.0
25,-0.36833954,2.513939,123,131,331,339,0,1.0,0.996078431372549,0.7764705882352941
26,-3.7538376,6.281147,55,63,118,126,0,0.6666666666666666,1.0,0.36470588235294116
27,-5.7564316,3.704876,630,638,420,428,0,0.403921568627451,1.0,0.5647058823529412
28,-1.8451233,4.0752487,453,461,387,395,0,0.8588235294117647,1.0,0.611764705882353
29,0.9013443,0.505497,151,159,414,422,0,1.0,0.9333333333333333,0.9098039215686274
30,0.6213951,3.6103516,288,296,325,333,0,1.0,0.9333333333333333,0.6823529411764706
31,-4.7860565,0.48682785,514,522,260,268,0,0.5803921568627451,0.9568627450980393,1.0
32,0.4653778,1.0668716,387,395,125,133,0,1.0,0.9647058823529412,0.8980392156862745
33,1.1268845,2.2007828,590,598,273,281,0,1.0,0.9176470588235294,0.7843137254901961
34,-1.8622284,1.2028122,557,565,343,351,0,0.807843137254902,1.0,0.8549019607843137
35,-4.545311,-0.13698578,153,161,151,159,0,0.6039215686274509,0.9176470588235294,1.0
36,-2.1697273,7.943756,666,674,481,489,0,0.9058823529411765,1.0,0.28627450980392155
37,-3.875496,5.9114037,202,210,519,527,0,0.6431372549019608,1.0,0.3843137254901961
38,-1.5603409,5.0695114,151,159,11,19,0,0.9176470588235294,1.0,0.5372549019607843
39,-2.7369232,-0.8272476,351,359,439,447,0,0.7490196078431373,0.8980392156862745,1.0
40,0.12288666,0.31796646,594,602,478,486,3,1.0,0.9882352941176471,0.9686274509803922
41,-4.4815903,1.4634094,493,501,101,109,0,0.5882352941176471,1.0,0.9254901960784314
42,-3.8394775,2.2006454,577,585,412,420,0,0.615686274509804,1.0,0.7607843137254902
43,-0.7719116,7.37661,605,613,261,269,0,1.0,0.9725490196078431,0.3568627450980392
44,-0.73127365,1.8949203,555,563,215,223,0,0.9490196078431372,1.0,0.8235294117647058
45,0.9344177,1.8563309,143,151,151,159,0,1.0,0.9333333333333333,0.8196078431372549
46,-5.493843,1.1975555,457,465,100,108,0,0.5098039215686274,0.9921568627450981,1.0
47,-2.2414665,0.05142212,535,543,123,131,0,0.803921568627451,0.9647058823529412,1.0
48,-7.3733215,0.11621475,684,692,442,450,0,0.3607843137254902,0.8901960784313725,1.0
49,0.8838043,2.5152435,553,561,211,219,0,1.0,0.9294117647058824,0.7686274509803922
50,-4.731247,6.24271,94,102,71,79,0,0.5372549019607843,1.0,0.3176470588235294
51,-1.2340508,-1.7920837,452,460,61,69,0,0.807843137254902,0.8235294117647058,1.0
52,-4.6754837,1.0638428,539,547,244,252,0,0.5843137254901961,0.996078431372549,1.0
53,-0.36305618,-1.6183167,197,205,65,73,0,0.8823529411764706,0.8549019607843137,1.0
54,1.3129997,2.8319664,551,559,236,244,0,1.0,0.9019607843137255,0.7294117647058823
55,-1.4200592,6.7136574,650,658,502,510,0,0.9686274509803922,1.0,0.403921568627451
56,0.5048332,5.991684,572,580,220,228,0,1.0,0.9215686274509803,0.47843137254901963
57,-1.5816689,5.501938,309,317,356,364,0,0.9254901960784314,1.0,0.5019607843137255
58,0.7511482,0.13344193,552,560,146,154,0,1.0,0.9372549019607843,0.9333333333333333
59,-2.5754929,3.0133553,634,642,479,487,0,0.7372549019607844,1.0,0.6549019607843137
60,-0.7547455,-1.9814224,433,441,28,36,0,0.8352941176470589,0.8156862745098039,1.0
61,0.60658264,2.7479706,109,117,427,435,0,1.0,0.9450980392156862,0.7529411764705882
62,0.544796,0.2541275,185,193,278,286,0,1.0,0.9607843137254902,0.9450980392156862
63,-4.289505,0.38658524,184,192,317,325,0,0.6235294117647059,0.9568627450980393,1.0
64,1.3013535,6.545704,581,589,85,93,0,1.0,0.8745098039215686,0.4196078431372549
65,1.6683311,3.810238,89,97,244,252,0,1.0,0.8784313725490196,0.6392156862745098
66,-3.4072495,0.07424545,339,347,49,57,0,0.7019607843137254,0.9490196078431372,1.0
67,-0.65512085,3.4824905,124,132,328,336,0,0.9921568627450981,1.0,0.6901960784313725
68,-6.9384537,3.6009216,527,535,159,167,0,0.3215686274509804,1.0,0.6392156862745098
69,-6.020523,-1.249836,662,670,492,500,0,0.4666666666666667,0.8156862745098039,1.0
70,-4.9758453,3.1605225,199,207,371,379,0,0.48627450980392156,1.0,0.6313725490196078
71,-2.1426888,2.2150307,230,238,364,372,0,0.7725490196078432,1.0,0.7294117647058823
72,-2.5944328,7.506565,474,482,527,535,0,0.8431372549019608,1.0,0.30980392156862746
73,-1.795845,2.1136856,615,623,513,521,0,0.8156862745098039,1.0,0.7568627450980392
74,-6.32901,1.5596237,560,568,237,245,0,0.43137254901960786,1.0,0.9882352941176471
75,-3.0797844,-1.889679,434,442,336,344,0,0.6862745098039216,0.807843137254902,1.0
76,0.4319725,6.1127815,388,396,115,123,0,1.0,0.9215686274509803,0.4666666666666667
77,-4.150154,0.40130615,239,247,415,423,0,0.6352941176470588,0.9607843137254902,1.0
78,-3.2059631,3.7352219,336,344,44,52,0,0.6705882352941176,1.0,0.5725490196078431
79,-6.725212,0.6889229,117,125,30,38,0,0.4117647058823529,0.9372549019607843,1.0
80,-4.0506516,1.7361488,217,225,395,403,0,0.615686274509804,1.0,0.8549019607843137
81,-2.1044846,-2.5592957,373,381,128,136,0,0.7098039215686275,0.7490196078431373,1.0
82,-0.8849869,6.1705933,394,402,449,457,0,1.0,0.9882352941176471,0.4588235294117647
83,-0.8190384,2.5383682,520,528,156,164,0,0.9529411764705882,1.0,0.7686274509803922
84,1.2795181,2.7875137,193,201,50,58,0,1.0,0.9058823529411765,0.7333333333333333
85,-5.1631546,0.2534523,319,327,507,515,0,0.5490196078431373,0.9333333333333333,1.0
86,-3.7819748,2.668747,401,409,131,139,0,0.596078431372549,1.0,0.6666666666666666
87,0.5801697,7.399971,591,599,517,525,0,1.0,0.9058823529411765,0.35294117647058826
88,1.829834,5.001484,147,155,70,78,0,1.0,0.8588235294117647,0.5372549019607843
89,-6.4193726,5.0705223,545,553,244,252,2,0.2901960784313726,1.0,0.3333333333333333
90,-1.3429527,1.1670341,146,154,151,159,0,0.8470588235294118,1.0,0.8431372549019608
91,0.30872726,7.485878,528,536,275,283,0,1.0,0.9176470588235294,0.34901960784313724
92,1.1648369,5.87973,648,656,375,383,0,1.0,0.8862745098039215,0.47843137254901963
93,0.90408325,5.0526123,116,124,496,504,0,1.0,0.9098039215686274,0.5529411764705883
94,-3.4985123,2.77174,627,635,238,246,0,0.611764705882353,1.0,0.6352941176470588
95,-5.18264,-1.1724586,457,465,102,110,0,0.5372549019607843,0.8352941176470589,1.0
96,0.17357635,4.319763,92,100,241,249,1,1.0,0.9529411764705882,0.6235294117647059
97,-0.47462082,7.724209,586,594,234,242,0,1.0,0.9529411764705882,0.3254901960784314
98,-6.005844,3.531887,539,547,121,129,0,0.396078431372549,1.0,0.6078431372549019
99,-5.344101,-0.14288712,225,233,399,407,0,0.5333333333333333,0.9058823529411765,1.0


==> figures/oce_extended/sim/overview_patch_positions.csv <==
id,coloc_x,coloc_y,begin_x,end_x,begin_y,end_y,highlight,red,green,blue
0,-0.58418274,2.2776794,400,424,144,168,0,0.9921568627450981,1.0,0.9254901960784314
1,1.7193146,-0.5643921,256,280,58,82,0,1.0,0.9450980392156862,0.9764705882352941
2,14.46788,-3.1777039,54,78,310,334,0,1.0,0.5490196078431373,0.7647058823529411
3,-6.0677795,-26.519928,108,132,234,258,0,0.3333333333333333,0.17254901960784313,1.0
4,12.142883,1.9179077,265,289,210,234,0,1.0,0.6588235294117647,0.6235294117647059
5,2.867157,-17.969147,208,232,159,183,0,0.6941176470588235,0.4470588235294118,1.0
6,17.998795,11.626099,257,281,140,164,0,1.0,0.5607843137254902,0.34901960784313724
7,14.702942,18.270676,39,63,439,463,0,1.0,0.6509803921568628,0.28627450980392155
8,3.001358,5.9632416,210,234,132,156,0,1.0,0.9254901960784314,0.796078431372549
9,-27.493912,-0.56533813,24,48,459,483,0,0.16470588235294117,0.8352941176470589,1.0
10,-12.825592,17.721863,93,117,379,403,0,0.5686274509803921,1.0,0.3333333333333333
11,-20.211624,-3.3315582,283,307,66,90,0,0.3764705882352941,0.807843137254902,1.0
12,14.025528,1.6130371,238,262,64,88,0,1.0,0.596078431372549,0.5686274509803921
13,-10.929962,5.8449554,360,384,135,159,0,0.6235294117647059,1.0,0.788235294117647
14,18.663605,-7.7859497,73,97,207,231,0,1.0,0.3843137254901961,0.8352941176470589
15,6.3503113,-9.906372,92,116,219,243,0,0.8980392156862745,0.6392156862745098,1.0
16,-20.863281,-1.4920044,244,268,420,444,0,0.36470588235294116,0.8470588235294118,1.0
17,5.326889,23.749283,395,419,463,487,0,1.0,0.8313725490196079,0.25882352941176473
18,10.248352,-0.087005615,244,268,60,84,0,1.0,0.6862745098039216,0.7450980392156863
19,-13.4748535,5.917679,295,319,445,469,0,0.5529411764705883,1.0,0.8235294117647058
20,17.092484,-0.10662842,73,97,193,217,0,1.0,0.47843137254901963,0.5725490196078431
21,5.508484,0.7316742,435,459,438,462,0,1.0,0.8431372549019608,0.8313725490196079
22,-22.535217,5.4062653,168,192,378,402,0,0.29411764705882354,1.0,0.9921568627450981
23,-26.588715,-5.8928833,134,158,208,232,0,0.17254901960784313,0.7098039215686275,1.0
24,-13.967636,-18.019684,289,313,389,413,0,0.3058823529411765,0.3803921568627451,1.0
25,-14.084732,-14.8003845,185,209,458,482,0,0.3764705882352941,0.49411764705882355,1.0
26,7.330673,20.555511,354,378,313,337,0,1.0,0.8,0.33725490196078434
27,-17.359161,22.559631,274,298,28,52,0,0.403921568627451,1.0,0.13333333333333333
28,2.1833344,-13.182571,396,420,168,192,0,0.7764705882352941,0.592156862745098,1.0
29,5.2017975,-16.623596,189,213,379,403,0,0.7568627450980392,0.47058823529411764,1.0
30,-1.1877441,-1.6679688,361,385,351,375,0,0.9372549019607843,0.9411764705882353,1.0
31,-5.8945923,-5.9176483,86,110,313,337,0,0.7450980392156863,0.796078431372549,1.0
32,3.4785767,-11.999084,392,416,166,190,0,0.8196078431372549,0.6196078431372549,1.0
33,-10.715485,11.748352,289,313,204,228,0,0.6078431372549019,1.0,0.5176470588235295
34,-5.040268,2.9225159,202,226,350,374,0,0.8196078431372549,1.0,0.8862745098039215
35,-1.3670807,-1.8413391,217,241,140,164,0,0.9294117647058824,0.9333333333333333,1.0
36,-6.024414,-0.18682861,228,252,135,159,0,0.8156862745098039,0.9607843137254902,1.0
37,11.135101,19.717606,133,157,365,389,0,1.0,0.7254901960784313,0.30980392156862746
38,-24.638,-0.09196472,250,274,137,161,0,0.25098039215686274,0.8627450980392157,1.0
39,4.5052795,-1.9207458,188,212,358,382,0,1.0,0.8509803921568627,0.9607843137254902
40,7.3893585,6.617676,34,58,353,377,3,1.0,0.8235294117647058,0.6980392156862745
41,-13.344574,-14.308624,177,201,464,488,0,0.403921568627451,0.5098039215686274,1.0
42,-4.0082397,0.4061737,85,109,293,317,0,0.8745098039215686,0.984313725490196,1.0
43,-8.89975,-7.1868896,264,288,81,105,0,0.6509803921568628,0.7529411764705882,1.0
44,12.54126,10.240143,57,81,395,419,0,1.0,0.6980392156862745,0.5058823529411764
45,7.6239166,18.934341,52,76,435,459,0,1.0,0.8,0.3803921568627451
46,-13.89798,-9.9036255,364,388,151,175,0,0.4823529411764706,0.6549019607843137,1.0
47,-9.708527,-10.237686,380,404,364,388,0,0.5686274509803921,0.6509803921568628,1.0
48,-4.1076965,12.974762,352,376,127,151,0,0.9215686274509803,1.0,0.5843137254901961
49,0.46627808,-1.4306641,442,466,441,465,0,0.9764705882352941,0.9529411764705882,1.0
50,-12.693848,23.690262,217,241,328,352,0,0.6274509803921569,1.0,0.1843137254901961
51,2.5730286,-9.238098,260,284,474,498,0,0.8588235294117647,0.7058823529411765,1.0
52,11.511398,-18.559189,150,174,470,494,0,0.807843137254902,0.33725490196078434,1.0
53,8.804825,24.934372,137,161,359,383,0,1.0,0.7607843137254902,0.19607843137254902
54,-17.114716,-10.133957,465,489,452,476,0,0.396078431372549,0.6352941176470588,1.0
55,-20.703094,10.958771,130,154,188,212,0,0.28627450980392155,1.0,0.6078431372549019
56,9.275589,15.575104,203,227,122,146,0,1.0,0.7725490196078432,0.4470588235294118
57,21.860931,-5.4460144,226,250,85,109,0,1.0,0.3137254901960784,0.6705882352941176
58,-15.034424,-8.3905945,121,145,214,238,0,0.4745098039215686,0.6941176470588235,1.0
59,8.693146,26.21727,184,208,325,349,0,1.0,0.7607843137254902,0.1607843137254902
60,-8.417664,8.657013,232,256,128,152,0,0.6862745098039216,1.0,0.6313725490196078
61,-6.647629,-9.739807,109,133,219,243,0,0.6392156862745098,0.6627450980392157,1.0
62,22.319214,2.065689,318,342,139,163,0,1.0,0.35294117647058826,0.3176470588235294
63,-12.9760895,20.098282,159,183,365,389,0,0.5843137254901961,1.0,0.27058823529411763
64,-15.430695,-8.533249,99,123,313,337,0,0.4627450980392157,0.6901960784313725,1.0
65,15.669067,-12.779739,404,428,391,415,0,0.9568627450980393,0.3843137254901961,1.0
66,-10.649673,23.490845,158,182,360,384,0,0.7176470588235294,1.0,0.21568627450980393
67,-3.8873444,-25.913177,215,239,170,194,0,0.396078431372549,0.20392156862745098,1.0
68,10.6640625,-2.159134,30,54,362,386,0,1.0,0.6666666666666666,0.8196078431372549
69,-4.511032,0.6145325,55,79,357,381,0,0.8588235294117647,0.9882352941176471,1.0
70,5.1882477,13.479324,270,294,200,224,0,1.0,0.8627450980392157,0.5607843137254902
71,-21.17804,0.2926941,107,131,297,321,0,0.3568627450980392,0.8901960784313725,1.0
72,-15.230255,14.28923,240,264,123,147,0,0.41568627450980394,1.0,0.36470588235294116
73,-1.0900879,-3.1602783,277,301,466,490,0,0.9098039215686274,0.8980392156862745,1.0
74,16.936386,-18.123474,373,397,174,198,0,0.8784313725490196,0.24705882352941178,1.0
75,-12.235367,12.505508,76,100,434,458,0,0.5411764705882353,1.0,0.4666666666666667
76,4.2667847,-25.186737,97,121,234,258,0,0.5764705882352941,0.2235294117647059,1.0
77,-14.649887,15.141785,357,381,170,194,0,0.4549019607843137,1.0,0.3607843137254902
78,-6.076309,16.338715,221,245,396,420,0,0.8627450980392157,1.0,0.47058823529411764
79,-2.6965027,-3.3660889,45,69,365,389,0,0.8666666666666667,0.8823529411764706,1.0
80,20.65921,-1.1878967,48,72,303,327,0,1.0,0.3686274509803922,0.5254901960784314
81,-12.081543,-4.171341,459,483,443,467,0,0.611764705882353,0.8274509803921568,1.0
82,11.753403,-17.012543,325,349,207,231,0,0.8392156862745098,0.37254901960784315,1.0
83,-11.286957,23.234833,303,327,345,369,0,0.6862745098039216,1.0,0.21568627450980393
84,-15.064423,-16.269318,18,42,106,130,0,0.3254901960784314,0.44313725490196076,1.0
85,-19.748566,-9.915619,126,150,215,239,0,0.32941176470588235,0.6313725490196078,1.0
86,-22.272919,13.925735,25,49,67,91,0,0.2,1.0,0.4392156862745098
87,1.5513306,25.364716,427,451,341,365,0,1.0,0.8941176470588236,0.22745098039215686
88,16.402344,13.128754,127,151,372,396,0,1.0,0.6078431372549019,0.3607843137254902
89,12.199249,-0.6838989,57,81,299,323,2,1.0,0.6274509803921569,0.7176470588235294
90,10.178131,22.648499,390,414,119,143,0,1.0,0.7411764705882353,0.24313725490196078
91,0.0627594,13.13385,276,300,201,225,0,1.0,0.9568627450980393,0.6
92,14.950409,-1.760025,147,171,448,472,0,1.0,0.5411764705882353,0.6941176470588235
93,-5.506607,24.056671,291,315,341,365,0,0.9450980392156862,1.0,0.25098039215686274
94,14.379196,-2.3233948,314,338,202,226,0,1.0,0.5568627450980392,0.7333333333333333
95,-15.124512,1.9879456,238,262,417,441,0,0.5372549019607843,0.9607843137254902,1.0
96,-2.121338,-6.869278,200,224,370,394,1,0.8117647058823529,0.7803921568627451,1.0
97,-16.797073,19.283508,234,258,394,418,0,0.396078431372549,1.0,0.2235294117647059
98,1.5039673,-4.640259,395,419,160,184,0,0.9333333333333333,0.8509803921568627,1.0
99,12.554825,0.50050354,57,81,294,318,0,1.0,0.6274509803921569,0.615686274509804


==> figures/oce_extended/tissuenet/overview_patch_positions.csv <==
id,coloc_x,coloc_y,begin_x,end_x,begin_y,end_y,highlight,red,green,blue
0,7.6050353,-2.730493,21,37,223,239,0,1.0,0.5215686274509804,0.8352941176470589
1,-6.5739384,-8.081871,167,183,55,71,0,0.3843137254901961,0.4627450980392157,1.0
2,6.910827,3.6544104,101,117,20,36,0,1.0,0.6666666666666666,0.5372549019607843
3,-3.8375175,-5.443262,150,166,107,123,0,0.6078431372549019,0.6352941176470588,1.0
4,-11.093559,-3.3031292,64,80,98,114,0,0.3176470588235294,0.7215686274509804,1.0
5,8.665531,-1.440077,97,113,91,107,0,1.0,0.4823529411764706,0.6901960784313725
6,4.152368,8.750711,159,175,64,80,0,1.0,0.796078431372549,0.42745098039215684
7,-8.676735,5.099112,179,195,52,68,0,0.403921568627451,1.0,0.615686274509804
8,3.5570755,6.112108,229,245,192,208,0,1.0,0.8313725490196079,0.5803921568627451
9,-1.177485,-5.672414,201,217,46,62,0,0.7294117647058823,0.6588235294117647,1.0
10,3.0509858,-8.189448,85,101,207,223,0,0.7803921568627451,0.4823529411764706,1.0
11,6.0493064,-5.108442,86,102,154,170,0,0.9607843137254902,0.5333333333333333,1.0
12,-6.3128247,-4.1343083,119,135,23,39,0,0.5529411764705883,0.7176470588235294,1.0
13,-8.972484,-8.998252,133,149,22,38,0,0.25098039215686274,0.403921568627451,1.0
14,3.4235792,-3.2316375,152,168,49,65,0,0.9647058823529412,0.7215686274509804,1.0
15,-0.86977243,-4.802724,208,224,89,105,0,0.7764705882352941,0.7098039215686275,1.0
16,4.4553237,-0.4256794,104,120,94,110,0,1.0,0.7333333333333333,0.8156862745098039
17,-3.1648479,-6.15509,69,85,180,196,0,0.6039215686274509,0.592156862745098,1.0
18,8.387363,-1.4126092,11,27,211,227,0,1.0,0.4980392156862745,0.7019607843137254
19,5.579639,7.3569283,58,74,21,37,0,1.0,0.7411764705882353,0.4549019607843137
20,-1.7870696,2.7223492,25,41,198,214,0,0.8862745098039215,1.0,0.807843137254902
21,-9.780613,0.060480714,148,164,83,99,0,0.4235294117647059,0.8980392156862745,1.0
22,-0.7947154,-4.032597,103,119,226,242,0,0.807843137254902,0.7568627450980392,1.0
23,-0.45440197,-2.2453525,200,216,192,208,0,0.8901960784313725,0.8627450980392157,1.0
24,5.721171,2.6972036,138,154,153,169,0,1.0,0.7215686274509804,0.6274509803921569
25,-9.844555,4.378419,121,137,90,106,0,0.36470588235294116,1.0,0.7450980392156863
26,10.328194,-2.677784,174,190,162,178,0,1.0,0.3686274509803922,0.7058823529411765
27,2.9748435,0.065888286,226,242,206,222,0,1.0,0.8235294117647058,0.8235294117647058
28,4.210139,-4.274957,143,159,108,124,0,0.9490196078431372,0.6431372549019608,1.0
29,-10.015219,6.7428746,162,178,11,27,0,0.28627450980392155,1.0,0.4470588235294118
30,-9.775404,-2.4841845,32,48,71,87,0,0.403921568627451,0.7764705882352941,1.0
31,4.7923055,1.865127,132,148,154,170,0,1.0,0.7607843137254902,0.6941176470588235
32,-12.277621,3.023283,40,56,128,144,0,0.2549019607843137,1.0,0.984313725490196
33,-6.2200966,-2.423666,120,136,108,124,0,0.6039215686274509,0.8156862745098039,1.0
34,-5.517831,4.014126,172,188,69,85,0,0.596078431372549,1.0,0.6549019607843137
35,-0.11861849,8.695406,193,209,88,104,0,1.0,0.9490196078431372,0.48627450980392156
36,-6.5708756,-5.7871804,228,244,126,142,0,0.4823529411764706,0.615686274509804,1.0
37,-0.9580014,-6.3017416,160,176,52,68,0,0.7137254901960784,0.6235294117647059,1.0
38,-6.5088606,2.4047174,63,79,49,65,0,0.5882352941176471,1.0,0.8901960784313725
39,3.8175912,-6.0132623,200,216,140,156,0,0.8784313725490196,0.5803921568627451,1.0
40,-12.108403,-3.3206813,173,189,50,66,3,0.25882352941176473,0.7098039215686275,1.0
41,-3.3834398,-2.3968735,28,44,134,150,0,0.7529411764705882,0.8352941176470589,1.0
42,-4.3485494,2.0316234,88,104,129,145,0,0.7137254901960784,1.0,0.8745098039215686
43,10.452623,1.614518,130,146,211,227,0,1.0,0.43137254901960786,0.3764705882352941
44,-7.7431974,1.7377151,99,115,104,120,0,0.5294117647058824,0.9921568627450981,1.0
45,3.692556,9.628968,195,211,28,44,0,1.0,0.8117647058823529,0.39215686274509803
46,-5.3804674,-0.47478485,225,241,165,181,0,0.6784313725490196,0.9176470588235294,1.0
47,-0.3265581,6.340293,39,55,190,206,0,1.0,0.9725490196078431,0.6235294117647059
48,6.2335677,-5.3640547,29,45,60,76,0,0.9568627450980393,0.5137254901960784,1.0
49,-2.442358,7.422404,93,109,140,156,0,0.9058823529411765,1.0,0.5372549019607843
50,7.998118,2.6912751,145,161,43,59,0,1.0,0.592156862745098,0.5019607843137255
51,10.154516,2.5193524,27,43,195,211,0,1.0,0.4666666666666667,0.3843137254901961
52,-3.5394142,-0.7498463,51,67,113,129,0,0.7843137254901961,0.9254901960784314,1.0
53,-11.026878,-4.5213985,151,167,219,235,0,0.2980392156862745,0.6588235294117647,1.0
54,10.238035,-2.224781,91,107,216,232,0,1.0,0.3803921568627451,0.6745098039215687
55,-2.1456454,-8.599978,216,232,134,150,0,0.5725490196078431,0.47843137254901963,1.0
56,0.0238204,-6.067262,71,87,203,219,0,0.7647058823529411,0.6392156862745098,1.0
57,-3.3298235,0.44909716,140,156,81,97,0,0.8,0.984313725490196,1.0
58,12.948145,0.37590742,184,200,39,55,0,1.0,0.24705882352941178,0.23529411764705882
59,4.3293767,8.996055,194,210,29,45,0,1.0,0.788235294117647,0.4117647058823529
60,-3.8894792,-8.206508,230,246,229,245,0,0.49019607843137253,0.4627450980392157,1.0
61,3.3859506,-9.169608,204,220,92,108,0,0.7568627450980392,0.4235294117647059,1.0
62,-4.49414,-3.6649318,15,31,112,128,0,0.6549019607843137,0.7529411764705882,1.0
63,1.2800174,-10.718617,11,27,44,60,0,0.6313725490196078,0.36470588235294116,1.0
64,-3.811286,0.27208543,113,129,94,110,0,0.7725490196078432,0.9686274509803922,1.0
65,-8.00462,-0.7288068,66,82,52,68,0,0.5254901960784314,0.8784313725490196,1.0
66,-3.3667424,-11.296993,213,229,140,156,0,0.4117647058823529,0.3058823529411765,1.0
67,1.0850616,0.6567236,128,144,108,124,0,1.0,0.9450980392156862,0.9215686274509803
68,1.1844249,4.766323,19,35,164,180,0,1.0,0.9294117647058824,0.7098039215686275
69,9.520653,-1.2271681,199,215,221,237,0,1.0,0.43137254901960786,0.6313725490196078
70,-3.2793565,-9.379167,218,234,135,151,0,0.48627450980392156,0.4117647058823529,1.0
71,-8.125121,-2.6382637,30,46,72,88,0,0.49411764705882355,0.7843137254901961,1.0
72,1.7098947,-2.8231688,160,176,137,153,0,0.9411764705882353,0.803921568627451,1.0
73,1.0412602,-7.330818,212,228,132,148,0,0.7529411764705882,0.5607843137254902,1.0
74,-13.693892,-1.3106856,225,241,86,102,0,0.18823529411764706,0.792156862745098,1.0
75,5.1306777,-2.8686807,43,59,105,121,0,1.0,0.6509803921568628,0.9647058823529412
76,-5.0111465,-0.36499757,197,213,225,241,0,0.7019607843137254,0.9294117647058824,1.0
77,11.329683,5.5150065,141,157,40,56,0,1.0,0.45098039215686275,0.2549019607843137
78,-8.973539,6.3827963,72,88,213,229,0,0.34901960784313724,1.0,0.4588235294117647
79,-7.9200573,-7.0557933,147,163,221,237,0,0.37254901960784315,0.5294117647058824,1.0
80,-0.09655762,-5.8701243,190,206,74,90,0,0.7686274509803922,0.6509803921568628,1.0
81,-0.35423946,0.17386508,115,131,189,205,0,0.9764705882352941,1.0,0.9882352941176471
82,-6.3251047,-2.4277496,58,74,98,114,0,0.6,0.8117647058823529,1.0
83,6.1434255,-1.9630514,85,101,72,88,0,1.0,0.6196078431372549,0.8509803921568627
84,-6.7359543,-6.371239,194,210,166,182,0,0.45098039215686275,0.5764705882352941,1.0
85,-3.4938161,-6.6253495,168,184,140,156,0,0.5686274509803921,0.5568627450980392,1.0
86,-11.983459,1.5476655,24,40,106,122,0,0.28627450980392155,0.9411764705882353,1.0
87,-3.2275925,0.8720974,60,76,223,239,0,0.8,1.0,0.984313725490196
88,7.9145265,-3.8572698,165,181,196,212,0,1.0,0.47843137254901963,0.9019607843137255
89,-4.960333,4.700368,57,73,90,106,2,0.6313725490196078,1.0,0.596078431372549
90,3.8862014,0.05236423,211,227,122,138,0,1.0,0.7725490196078432,0.7686274509803922
91,-9.218136,1.5412208,33,49,34,50,0,0.4470588235294118,0.9686274509803922,1.0
92,-4.215291,-7.3799033,70,86,93,109,0,0.4980392156862745,0.4980392156862745,1.0
93,6.430286,-4.2893314,141,157,23,39,0,0.996078431372549,0.5450980392156862,1.0
94,-5.648922,8.095583,29,45,120,136,0,0.6352941176470588,1.0,0.41568627450980394
95,-2.805635,-12.605986,166,182,147,163,0,0.38823529411764707,0.23921568627450981,1.0
96,-9.579536,2.084681,96,112,105,121,1,0.4196078431372549,0.9882352941176471,1.0
97,-4.116864,-6.870148,70,86,38,54,0,0.5254901960784314,0.5333333333333333,1.0
98,-3.3755777,5.459627,112,128,87,103,0,0.792156862745098,1.0,0.6196078431372549
99,8.904085,-0.8695675,28,44,200,216,0,1.0,0.47058823529411764,0.6313725490196078

